An Observationally-Derived Kick Distribution for Neutron Stars in Binary Systems

Understanding the natal kicks received by neutron stars (NSs) during formation is a critical component of modelling the evolution of massive binaries. Natal kicks are an integral input parameter for population synthesis codes, and have implications for the formation of double NS systems and their subsequent merger rates. However, many of the standard observational kick distributions that are used are obtained from samples created only from isolated NSs. Kick distributions derived in this way overestimate the intrinsic NS kick distribution. For NSs in binaries, we can only directly estimate the effect of the natal kick on the binary system, instead of the natal kick received by the NS itself. Here, for the first time, we present a binary kick distribution for NSs with low-mass companions. We compile a catalogue of 145 NSs in low-mass binaries with the best available constraints on proper motion, distance, and systemic radial velocity. For each binary, we use a three-dimensional approach to estimate its binary kick. We discuss the implications of these kicks on system formation, and provide a parametric model for the overall binary kick distribution, for use in future theoretical modelling work. We compare our results with other work on isolated NSs and NSs in binaries, finding that the NS kick distributions fit using only isolated pulsars underestimate the fraction of NSs that receive low kicks. We discuss the implications of our results on modelling double NS systems, and provide suggestions on how to use our results in future theoretical works.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
